A sub-Neptune transiting the young field star HD 18599 at 40 pc

Transiting exoplanets orbiting young nearby stars are ideal laboratories for testing theories of planet formation and evolution. However, to date only a handful of stars with age <1 Gyr have been found to host transiting exoplanets. Here we present the discovery and validation of a sub-Neptune around HD 18599, a young (300 Myr), nearby (d=40 pc) K star. We validate the transiting planet candidate as a bona fide planet using data from the TESS, Spitzer, and Gaia missions, ground-based photometry from IRSF, LCO, PEST, and NGTS, speckle imaging from Gemini, and spectroscopy from CHIRON, NRES, FEROS, and Minerva-Australis. The planet has an orbital period of 4.13 d, and a radius of 2.7Rearth. The RV data yields a 3-sigma mass upper limit of 30.5Mearth which is explained by either a massive companion or the large observed jitter typical for a young star. The brightness of the host star (V~9 mag) makes it conducive to detailed characterization via Doppler mass measurement which will provide a rare view into the interior structure of young planets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> tables/vespa_results.txt <==
lhood_heb L_heb pr_heb lhood_heb_Px2 L_heb_Px2 pr_heb_Px2 lhood_eb L_eb pr_eb lhood_eb_Px2 L_eb_Px2 pr_eb_Px2 lhood_beb L_beb pr_beb lhood_beb_Px2 L_beb_Px2 pr_beb_Px2 lhood_pl L_pl pr_pl fpV fp FPP 
0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 0.00e+00 8.73e-44 2.44e-46 9.84e-44 1.67e-26 2.82e-30 1.14e-27 1.86e-75 8.29e-82 3.34e-79 0.00e+00 0.00e+00 0.00e+00 1.49e-01 2.48e-03 1.00e+00 4.7e-26 0.208 0.00e+00
